EZ-SP: Fast and Lightweight Superpoint-Based 3D Segmentation

Superpoint-based pipelines provide an efficient alternative to point- or voxel-based 3D semantic segmentation, but are often bottlenecked by their CPU-bound partition step. We propose a learnable, fully GPU partitioning algorithm that generates geometrically and semantically coherent superpoints 13$\times$ faster than prior methods. Our module is compact (under 60k parameters), trains in under 20 minutes with a differentiable surrogate loss, and requires no handcrafted features. Combine with a lightweight superpoint classifier, the full pipeline fits in $<$2 MB of VRAM, scales to multi-million-point scenes, and supports real-time inference. With 72$\times$ faster inference and 120$\times$ fewer parameters, EZ-SP matches the accuracy of point-based SOTA models across three domains: indoor scans (S3DIS), autonomous driving (KITTI-360), and aerial LiDAR (DALES). Code and pretrained models are accessible at github.com/drprojects/superpoint_transformer.

==> figures/data/over/VoxelPartitionPreVoxelized_s3dis_val_hec.csv <==
parameter	p	sp	omiou	ooa	omacc	time	iotime
0.01	9308118.0	9290396.0	98.58460235595705	99.41942596435548	99.26023864746094	56.4296598660294	51.6
0.03	9308118.0	6234301.0	97.92633819580078	99.14789581298828	98.89974212646484	55.57416551106144	51.5
0.085	9308118.0	1161958.0	93.62290954589844	97.40936279296876	96.5583038330078	55.03735739097465	51.3
0.135	9308118.0	468444.0	89.57606506347656	95.55491638183594	94.40470123291016	56.43324648099952	52.7
0.2	9308118.0	212515.0	85.17259216308594	94.02117156982422	91.40481567382812	57.87233384407591	54.2
0.235	9308118.0	153241.0	81.52705383300781	91.83219146728516	89.20172882080078	58.20626398490276	54.2
0.285	9308118.0	100535.0	77.29497528076172	89.72954559326172	86.63650512695312	59.15084006404504	54.3


==> figures/data/over/VoxelPartition_dales_val.csv <==
parameter	p	sp	omiou	ooa	omacc	time
0.2	134546928.0	90515568.0	99.74623107910156	99.88626861572266	99.81063842773438	513.2097129630856
0.5	134546928.0	28359748.0	98.32806396484376	99.37261199951172	98.92200469970705	553.6634704479948
1.0	134546928.0	7915717.0	94.68334197998048	98.4856185913086	96.51690673828124	584.1902681989595
2.0	134546928.0	1769699.0	82.21446228027344	96.22718048095705	86.3454818725586	598.158120239852
3.0	134546928.0	703040.0	70.58055877685547	93.75199127197266	76.16433715820312	625.5180808990262
4.0	134546928.0	359157.0	61.70539855957031	90.94283294677734	67.51821899414062	625.6971897559706


==> figures/data/over/VoxelPartition_kitti360_val.csv <==
parameter	p	sp	omiou	ooa	omacc	time
0.05	161981072.0	125623920.0	99.34008026123048	99.8779754638672	99.57227325439452	491.5322133100126
0.1	161981072.0	76799608.0	97.2873306274414	99.5506362915039	98.34358215332033	406.9020143961534
0.5	161981072.0	4638563.0	86.99510192871094	97.3783721923828	92.25294494628906	313.6661846118513
1.0	161981072.0	1205607.0	76.34325408935547	94.6623992919922	84.67491149902344	22.45414250995964
2.0	161981072.0	295240.0	58.064552307128906	88.7895278930664	68.12124633789062	308.7358920359984
3.0	161981072.0	123693.0	42.11331558227539	82.46369934082031	51.05635452270508	572.5548510029912


==> figures/data/over/VoxelPartition_s3dis_val.csv <==
parameter	p	sp	omiou	ooa	omacc	time
0.01	78649816.0	49816908.0	99.69463348388672	99.8582992553711	99.81380462646484	431.6610051768366
0.03	78649816.0	9193286.0	98.1425323486328	99.2584457397461	98.9737548828125	411.58350797882304
0.085	78649816.0	1190916.0	93.54161071777344	97.32506561279295	96.65780639648438	433.0084141108673
0.135	78649816.0	474399.0	89.60730743408203	95.54418182373048	94.37437438964844	381.2643974348903
0.2	78649816.0	214786.0	85.07413482666016	93.998291015625	91.34319305419922	347.53764426894486
0.235	78649816.0	154880.0	81.51532745361328	91.80176544189452	89.36161041259766	421.8318775929511
0.285	78649816.0	101028.0	77.26828002929688	89.72264862060547	86.62661743164062	413.2048188948538


==> figures/data/over/ezsp_dales_val_hec.csv <==
parameter	p	sp	omiou	ooa	omacc	time
5.0	122904824.0	4889454.0	95.98553466796876	98.94428253173828	97.6638641357422	292.4991365580354
10.0	122904824.0	2507589.0	94.68987274169922	98.65159606933594	96.89021301269533	306.4588872171007
20.0	122904824.0	1233056.0	92.99185180664062	98.33889770507812	95.85553741455078	312.2119714040309
30.0	122904824.0	818419.0	91.63520050048828	98.13754272460938	94.89289093017578	290.4895408700686
50.0	122904824.0	508331.0	89.31867980957031	97.86360168457033	93.20587158203124	270.06095417495817
100.0	122904824.0	272396.0	84.17440032958984	97.37162017822266	89.10883331298828	275.166432750877


==> figures/data/over/ezsp_kitti360_val_hec.csv <==
parameter	p	sp	omiou	ooa	omacc	time
5.0	77445968.0	4940487.0	91.33875274658205	98.51427459716795	94.79906463623048	109.2651755900588
10.0	77445968.0	2526871.0	89.89779663085938	98.21827697753906	94.18383026123048	106.89928324799985
20.0	77445968.0	1346413.0	87.98005676269531	97.8524398803711	92.58626556396484	107.8784309339244
30.0	77445968.0	925501.0	86.1692886352539	97.57969665527344	90.82079315185548	105.53385304799303
50.0	77445968.0	585423.0	83.01921844482422	97.18142700195312	87.89836883544922	106.36387683684006
100.0	77445968.0	310542.0	79.01067352294922	96.42435455322266	84.78231811523438	104.90757100703196


==> figures/data/over/ezsp_s3dis_val_hec.csv <==
parameter	p	sp	omiou	ooa	omacc	time	iotime
5.0	9308118.0	472181.0	97.01372528076172	98.87250518798828	98.43539428710938	62.12400443502702	51.35
10.0	9308118.0	234527.0	96.19728088378906	98.58585357666016	98.02308654785156	61.47014098800719	51.36
20.0	9308118.0	125576.0	95.10015106201172	98.20532989501952	97.48357391357422	61.03361917915754	51.02
30.0	9308118.0	86882.0	94.15168762207033	97.89674377441406	96.96223449707033	61.85579673596658	51.33
50.0	9308118.0	56324.0	92.99030303955078	97.45928192138672	96.27488708496094	61.106894391123205	51.08
100.0	9308118.0	31141.0	90.65711212158205	96.66361236572266	94.78194427490234	61.62106552999467	51.29


==> figures/data/over/ezsp_s3dis_val_hec_2.csv <==
parameter	p	sp	omiou	ooa	omacc	time	iotime
5.0	9308118.0	472181.0	97.01372528076172	98.87250518798828	98.43539428710938	12.545	0.4771
10.0	9308118.0	234527.0	96.19728088378906	98.58585357666016	98.02308654785156	12.545	-0.1868
20.0	9308118.0	125576.0	95.10015106201172	98.20532989501952	97.48357391357422	12.545	-0.2833
30.0	9308118.0	86882.0	94.15168762207033	97.89674377441406	96.96223449707033	12.545	0.2289
50.0	9308118.0	56324.0	92.99030303955078	97.45928192138672	96.27488708496094	12.545	-0.2700
100.0	9308118.0	31141.0	90.65711212158205	96.66361236572266	94.78194427490234	12.545	0.0341


==> figures/data/over/pcp_dales_val_hec.csv <==
parameter	p	sp	omiou	ooa	omacc	time
0.01	122904824.0	7427504.0	94.49053192138672	98.68293762207033	96.79150390625	1934.9585429959695
0.1	122904824.0	3922000.0	94.72734832763672	98.6056671142578	96.86904907226562	1762.2472035910469
1.0	122904824.0	1038687.0	92.26237487792967	97.84455108642578	94.83908081054688	1543.0190806399332
10.0	122904824.0	249501.0	83.53380584716797	96.21502685546876	86.93456268310547	1443.2331643200014
100.0	122904824.0	63525.0	69.24981689453125	93.5833740234375	73.4999771118164	1460.1391329149485
1000.0	122904824.0	19734.0	54.31028747558594	89.1675796508789	58.27997970581055	1990.5184822370063


==> figures/data/over/pcp_kitti360_val_hec.csv <==
parameter	p	sp	omiou	ooa	omacc	time
0.01	77445968.0	4442966.0	90.10779571533205	98.32942199707033	93.84358215332033	1251.689550008974
0.1	77445968.0	2780478.0	89.10084533691406	98.10022735595705	93.15680694580078	1163.3982549689244
0.3	77445968.0	1487348.0	86.52364349365234	97.5239028930664	91.33403778076172	1102.4071022659773
1.0	77445968.0	743427.0	82.53864288330078	96.5570068359375	88.8640365600586	1035.2782932789996
3.0	77445968.0	400676.0	77.98513793945312	95.19244384765624	85.57005310058594	987.1257936060427
10.0	77445968.0	208845.0	69.57388305664062	92.79133605957033	78.7264404296875	956.9715930109378
30.0	77445968.0	120012.0	61.1739501953125	89.42162322998047	70.35636138916016	0.0091568439966067


==> figures/data/over/pcp_s3dis_val_hec.csv <==
parameter	p	sp	omiou	ooa	omacc	time	iotime
0.001	9308118.0	437144.0	95.52887725830078	98.35743713378906	97.57118225097656	167.38004623400047	56
0.01	9308118.0	275206.0	95.41761016845705	98.3418197631836	97.64303588867188	153.32388238899875	56
0.1	9308118.0	89984.0	90.88732147216795	96.90478515625	95.55123901367188	154.0005641169846	56
1.0	9308118.0	11055.0	74.8056869506836	90.69197845458984	84.06017303466797	128.54450246400663	56
10.0	9308118.0	1990.0	47.14783477783203	79.4521255493164	57.10326385498047	135.1893743959954	56
100.0	9308118.0	419.0	12.920629501342772	40.49222946166992	18.94697570800781	180.8244228689	56


==> figures/data/over/pcp_s3dis_val_hec_2.csv <==
parameter	p	sp	omiou	ooa	omacc	time	iotime
0.001	9308118.0	437144.0	95.52887725830078	98.35743713378906	97.57118225097656	165.869	14.1696
0.01	9308118.0	275206.0	95.41761016845705	98.3418197631836	97.64303588867188	165.869	0.1134
0.1	9308118.0	89984.0	90.88732147216795	96.90478515625	95.55123901367188	165.869	0.7901
1.0	9308118.0	11055.0	74.8056869506836	90.69197845458984	84.06017303466797	165.869	24.6660
10.0	9308118.0	1990.0	47.14783477783203	79.4521255493164	57.10326385498047	165.869	18.0211
100.0	9308118.0	419.0	12.920629501342772	40.49222946166992	18.94697570800781	165.869	27.6139


==> figures/data/over/pcp_v2_dales_val_hec.csv <==
parameter	p	sp	omiou	ooa	omacc	time
0.05	122904824.0	12981131.0	96.80162811279295	99.13313293457033	98.07408142089844	1261.2483407510445
0.1	122904824.0	3922408.0	94.73969268798828	98.60523223876952	96.8694839477539	1084.7168459250825
0.15	122904824.0	1736225.0	92.54263305664062	98.18560028076172	95.43244934082033	1037.9178244509967
0.2	122904824.0	664363.0	90.40424346923828	97.76983642578124	94.0290069580078	980.3224787230138
0.25	122904824.0	327944.0	87.77731323242188	97.44774627685548	92.2351531982422	952.000264059985
0.3	122904824.0	133662.0	83.5509033203125	97.0172882080078	88.40321350097656	933.9688397180288


==> figures/data/over/pcp_v2_kitti360_val_hec.csv <==
parameter	p	sp	omiou	ooa	omacc	time
0.01	77445968.0	9075251.0	92.66380310058594	98.71404266357422	95.8599090576172	886.9631979030091
0.1	77445968.0	2780336.0	89.08623504638672	98.09928894042967	93.17335510253906	718.6523662840482
0.15	77445968.0	1163756.0	85.77294158935547	97.48572540283205	91.042724609375	673.3611867399886
0.2	77445968.0	483624.0	82.38460540771484	96.5473403930664	89.09696197509766	658.6372262339573
0.3	77445968.0	209079.0	77.719482421875	95.12159729003906	83.86569213867188	635.3441454990534
0.6	77445968.0	33639.0	54.23613739013672	89.82315063476562	60.78207015991211	705.5648360169725


==> figures/data/over/spnet_s3dis_val_hec.csv <==
parameter	p	sp	omiou	ooa	omacc	time	iotime
0.005	9308118.0	45593	86.8	95.7	0	238.5405	0
0.007	9308118.0	63581	89.7	96.5	0	243.7195	0
0.01	9308118.0	90576	91.6	97.2	0	244.5775	0
0.0145	9308118.0	134798	93.0	97.6	0	264.2665	0

==> figures/data/over/spnet_s3dis_val_hec_full.csv <==
parameter	p	sp	omiou	ooa	omacc	time	iotime
0.0001	9308118.0	896	14.5	47.7	0	191.68	0
0.0005	9308118.0	4603	49.3	80.2	0	179.952	0
0.001	9308118.0	9174	63.5	87.3	0	172.92	0
0.005	9308118.0	45593	86.8	95.7	0	169.896	0
0.007	9308118.0	63581	89.7	96.5	0	175.075	0
0.008	9308118.0	72530	90.5	96.8	0	180.835	0
0.009	9308118.0	81566	91.1	97.0	0	183.867	0
0.01	9308118.0	90576	91.6	97.2	0	175.933	0
0.012	9308118.0	108587	92.2	92.2	0	197.318	0
0.014	9308118.0	130157	92.9	97.6	0	200.089	0
0.0145	9308118.0	134798	93.0	97.6	0	195.622	0

==> figures/data/over/vccs_kitti360.csv <==
resolution,p,sp,omiou,time_vccs
0.5,77445952.0,4775333.0,87.94853210449219,425.5149841308594
1,77445952.0,1299425.0,81.41908264160156,446.04803466796875
2,77445952.0,342647.0,69.85761260986328,459.0619812011719
3,77445952.0,152151.0,56.961875915527344,526.7459716796875


==> figures/data/over/vccs_s3dis.csv <==
resolution	p	sp	omiou	time_vccs	time_voxelisation	time	iotime
0.1	9308118	861926	95.26504516601562	47.831	2.74262	50.57362	0
0.175	9308118	284292	92.96392059326172	45.839	2.74262	48.58162	0
0.3	9308118	93526	89.58447265625	45.336	2.74262	48.07862	0
0.5	9308118	32171	83.58930969238281	47.98	2.74262	50.72262	0
0.7	9308118	15192	76.00569152832031	50.456	2.74262	53.19862	0

